The loop expansion of the Kontsevich integral, the null move and S-equivalence

This is a substantially revised version. The Kontsevich integral of a knot is a graph-valued invariant which (when graded by the Vassiliev degree of graphs) is characterized by a universal property; namely it is a universal Vassiliev invariant of knots. We introduce a second grading of the Kontsevich integral, the Euler degree, and a geometric null-move on the set of knots. We explain the relation of the null-move to S-equivalence, and the relation to the Euler grading of the Kontsevich integral. The null move leads in a natural way to the introduction of trivalent graphs with beads, and to a conjecture on a rational version of the Kontsevich integral, formulated by the second author and proven in joint work of the first author and A. Kricker.

==> draws/attacchn.eepic <==
%\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(1257,1239)(0,-10)
\path(42,12)(42,1212)
\path(72.000,1092.000)(42.000,1212.000)(12.000,1092.000)
\path(42,912)(342,912)
\path(222.000,882.000)(342.000,912.000)(222.000,942.000)
\path(42,612)(342,612)
\path(222.000,582.000)(342.000,612.000)(222.000,642.000)
\path(42,312)(342,312)
\path(222.000,282.000)(342.000,312.000)(222.000,342.000)
\put(642,537){\makebox(0,0)[lb]{$n$ legs}}
\end{picture}
}


==> draws/relations2.eepic <==
\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(6561,1914)(0,-10)
\path(2355.000,492.000)(2325.000,612.000)(2295.000,492.000)
\path(2325,612)(2325,12)
\put(5100,137){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}3}}}}}
\put(4225,1287){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\put(4425,137){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}2}}}}}
\put(4575,462){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\path(1125,1512)(1275,1512)
\put(5025,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(5375,1287){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\put(900,1437){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\path(975,362)(1050,362)
\put(4350,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(4500,537){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(6500,137){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}3}}}}}
\path(4575,1812)(4425,1512)(4575,1212)
\put(5750,537){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}gr}}}}}
\put(6325,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}gr}}}}}
\put(5600,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}gr}}}}}
\put(5775,137){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}2}}}}}
\path(2955.000,492.000)(2925.000,612.000)(2895.000,492.000)
\path(2925,612)(2925,12)
\path(4800,1512)(4950,1512)
\put(3675,1437){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\put(3000,1437){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\path(6075,312)(6375,12)
\path(6268.934,75.640)(6375.000,12.000)(6311.360,118.066)
\path(4725,312)(4425,12)
\path(4488.640,118.066)(4425.000,12.000)(4531.066,75.640)
\path(225,612)(225,12)
\path(195.000,132.000)(225.000,12.000)(255.000,132.000)
\path(855.000,492.000)(825.000,612.000)(795.000,492.000)
\path(825,612)(825,12)
\path(4725,312)(5025,12)
\path(4918.934,75.640)(5025.000,12.000)(4961.360,118.066)
\path(4725,312)(4725,612)
\path(4755.000,492.000)(4725.000,612.000)(4695.000,492.000)
\put(5925,462){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\path(3555.000,492.000)(3525.000,612.000)(3495.000,492.000)
\path(3525,612)(3525,12)
\path(6075,312)(5775,12)
\path(5838.640,118.066)(5775.000,12.000)(5881.066,75.640)
\put(450,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\path(6075,312)(6075,612)
\path(6105.000,492.000)(6075.000,612.000)(6045.000,492.000)
\put(0,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(975,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(2550,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\put(1950,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r+s}}}}}
\put(2775,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(3150,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}+  s}}}}}
\put(5250,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\path(1650,1437)(1651,1437)(1654,1438)
	(1662,1441)(1675,1445)(1692,1452)
	(1713,1460)(1734,1469)(1755,1478)
	(1773,1488)(1788,1498)(1799,1508)
	(1807,1517)(1810,1528)(1810,1538)
	(1807,1550)(1800,1562)(1793,1572)
	(1784,1582)(1773,1593)(1759,1606)
	(1743,1619)(1724,1634)(1703,1650)
	(1678,1668)(1650,1688)(1619,1710)
	(1586,1732)(1551,1756)(1515,1780)
	(1479,1803)(1446,1825)(1416,1844)
	(1392,1860)(1373,1872)(1360,1880)
	(1353,1885)(1350,1887)
\path(5100,1812)(5550,1512)(5700,1212)
\path(450,1512)(450,1137)
\put(5400,1612){\whiten\ellipse{120}{120}}
\put(5400,1612){\ellipse{120}{120}}
\put(1650,1687){\whiten\ellipse{120}{120}}
\put(1650,1687){\ellipse{120}{120}}
\path(5250,1512)(5550,1512)
\path(5700,1812)(5250,1512)(5100,1212)
\path(4125,1512)(4425,1512)
\path(3975,1812)(4125,1512)(3975,1212)
\path(3450,1812)(3150,1662)(2850,1812)
\path(3150,1662)(3150,1362)
\path(3450,1212)(3150,1362)(2850,1212)
\path(1650,1437)(1649,1437)(1646,1438)
	(1638,1441)(1625,1445)(1608,1452)
	(1587,1460)(1566,1469)(1545,1478)
	(1527,1488)(1512,1498)(1501,1508)
	(1493,1517)(1490,1528)(1490,1538)
	(1493,1550)(1500,1562)(1507,1572)
	(1516,1582)(1527,1593)(1541,1606)
	(1557,1619)(1576,1634)(1597,1650)
	(1622,1668)(1650,1688)(1681,1710)
	(1714,1732)(1749,1756)(1785,1780)
	(1821,1803)(1854,1825)(1884,1844)
	(1908,1860)(1927,1872)(1940,1880)
	(1947,1885)(1950,1887)
\path(450,1512)(750,1887)
\path(450,1512)(150,1887)
\path(1650,1437)(1650,1137)
\end{picture}
}


==> draws/relations2.fig.bak.eepic <==
\setlength{\unitlength}{0.00083333in}
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
{\renewcommand{\dashlinestretch}{30}
\begin{picture}(6561,1914)(0,-10)
\path(2355.000,492.000)(2325.000,612.000)(2295.000,492.000)
\path(2325,612)(2325,12)
\path(3555.000,492.000)(3525.000,612.000)(3495.000,492.000)
\path(3525,612)(3525,12)
\put(4425,87){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}2}}}}}
\put(4575,462){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\put(5100,87){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}3}}}}}
\path(1125,1512)(1275,1512)
\put(5025,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(4225,1287){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\put(900,1437){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\put(4350,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(4500,537){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(6500,87){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}3}}}}}
\put(5750,537){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}gr}}}}}
\path(4575,1812)(4425,1512)(4575,1212)
\put(6325,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}gr}}}}}
\put(5600,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}gr}}}}}
\put(5775,87){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}2}}}}}
\put(5925,462){\makebox(0,0)[lb]{\smash{{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\path(855.000,492.000)(825.000,612.000)(795.000,492.000)
\path(825,612)(825,12)
\path(4800,1512)(4950,1512)
\put(3675,1437){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\put(3000,1437){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\path(6075,312)(6375,12)
\path(6268.934,75.640)(6375.000,12.000)(6311.360,118.066)
\put(5375,1287){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}1}}}}}
\path(225,612)(225,12)
\path(195.000,132.000)(225.000,12.000)(255.000,132.000)
\path(4725,312)(4425,12)
\path(4488.640,118.066)(4425.000,12.000)(4531.066,75.640)
\path(975,362)(1050,362)
\path(2955.000,492.000)(2925.000,612.000)(2895.000,492.000)
\path(2925,612)(2925,12)
\put(5250,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\put(3150,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}+  s}}}}}
\path(6075,312)(5775,12)
\path(5838.640,118.066)(5775.000,12.000)(5881.066,75.640)
\path(4725,312)(5025,12)
\path(4918.934,75.640)(5025.000,12.000)(4961.360,118.066)
\path(6075,312)(6075,612)
\path(6105.000,492.000)(6075.000,612.000)(6045.000,492.000)
\path(4725,312)(4725,612)
\path(4755.000,492.000)(4725.000,612.000)(4695.000,492.000)
\put(450,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\put(0,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}g}}}}}
\put(975,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(0,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\put(2550,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}=}}}}}
\put(1950,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r+s}}}}}
\put(2775,237){\makebox(0,0)[lb]{\smash{{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}r}}}}}
\path(5100,1812)(5550,1512)(5700,1212)
\path(1650,1437)(1651,1437)(1654,1438)
	(1662,1441)(1675,1445)(1692,1452)
	(1713,1460)(1734,1469)(1755,1478)
	(1773,1488)(1788,1498)(1799,1508)
	(1807,1517)(1810,1528)(1810,1538)
	(1807,1550)(1800,1562)(1793,1572)
	(1784,1582)(1773,1593)(1759,1606)
	(1743,1619)(1724,1634)(1703,1650)
	(1678,1668)(1650,1688)(1619,1710)
	(1586,1732)(1551,1756)(1515,1780)
	(1479,1803)(1446,1825)(1416,1844)
	(1392,1860)(1373,1872)(1360,1880)
	(1353,1885)(1350,1887)
\path(450,1512)(450,1137)
\put(1650,1687){\whiten\ellipse{120}{120}}
\put(1650,1687){\ellipse{120}{120}}
\put(5400,1612){\whiten\ellipse{120}{120}}
\put(5400,1612){\ellipse{120}{120}}
\path(5250,1512)(5550,1512)
\path(5700,1812)(5250,1512)(5100,1212)
\path(4125,1512)(4425,1512)
\path(3975,1812)(4125,1512)(3975,1212)
\path(3450,1812)(3150,1662)(2850,1812)
\path(3150,1662)(3150,1362)
\path(3450,1212)(3150,1362)(2850,1212)
\path(1650,1437)(1649,1437)(1646,1438)
	(1638,1441)(1625,1445)(1608,1452)
	(1587,1460)(1566,1469)(1545,1478)
	(1527,1488)(1512,1498)(1501,1508)
	(1493,1517)(1490,1528)(1490,1538)
	(1493,1550)(1500,1562)(1507,1572)
	(1516,1582)(1527,1593)(1541,1606)
	(1557,1619)(1576,1634)(1597,1650)
	(1622,1668)(1650,1688)(1681,1710)
	(1714,1732)(1749,1756)(1785,1780)
	(1821,1803)(1854,1825)(1884,1844)
	(1908,1860)(1927,1872)(1940,1880)
	(1947,1885)(1950,1887)
\path(450,1512)(750,1887)
\path(450,1512)(150,1887)
\path(1650,1437)(1650,1137)
\end{picture}
}

